Photometric and spectroscopic evolution of the interacting transient AT 2016jbu (Gaia16cfr)

We present the results from a high cadence, multi-wavelength observation campaign of AT 2016jbu (aka Gaia16cfr), an interacting transient. This dataset complements the current literature by adding higher cadence as well as extended coverage of the lightcurve evolution and late-time spectroscopic evolution. Photometric coverage reveals that AT 2016jbu underwent significant photometric variability followed by two luminous events, the latter of which reached an absolute magnitude of M$_V\sim$-18.5 mag. This is similar to the transient SN 2009ip whose nature is still debated. Spectra are dominated by narrow emission lines and show a blue continuum during the peak of the second event. AT 2016jbu shows signatures of a complex, non-homogeneous circumstellar material (CSM). We see slowly evolving asymmetric hydrogen line profiles, with velocities of 500km$s^{-1}$ seen in narrow emission features from a slow moving CSM, and up to 10,000km$s^{-1}$ seen in broad absorption from some high velocity material. Late-time spectra ($\sim$+1 year) show a lack of forbidden emission lines expected from a core-collapse supernova and are dominated by strong emission from H, He i and Ca ii. Strong asymmetric emission features, a bumpy lightcurve, and continually evolving spectra suggest an inhibit nebular phase. We compare the evolution of H$\alpha$ among SN 2009ip-like transients and find possible evidence for orientation angle effects. The light-curve evolution of AT 2016jbu suggests similar, but not identical, circumstellar environments to other SN 2009ip-like transients.

==> Figures/1987A_bolometric_lightcurve.csv <==
mjd,phase,LogL
46850.95,1.14,41.687
46851.32,1.51,41.582
46851.66,1.85,41.493
46852.52,2.7,41.373
46853.47,3.65,41.294
46854.52,4.7,41.245
46855.46,5.64,41.219
46856.64,6.82,41.211
46857.62,7.81,41.206
46858.61,8.79,41.215
46859.61,9.8,41.225
46860.61,10.79,41.237
46863.61,13.8,41.278
46864.64,14.82,41.293
46865.63,15.81,41.304
46866.65,16.83,41.319
46869.55,19.73,41.357
46870.59,20.77,41.368
46873.59,23.77,41.412
46874.56,24.75,41.424
46875.57,25.75,41.436
46876.57,26.76,41.446
46880.59,30.77,41.491
46881.58,31.76,41.5
46882.57,32.75,41.512
46883.59,33.77,41.523
46884.57,34.76,41.531
46885.6,35.79,41.543
46886.6,36.79,41.555
46887.58,37.76,41.57
46889.55,39.73,41.594
46891.53,41.71,41.616
46892.53,42.71,41.626
46893.52,43.7,41.639
46894.53,44.72,41.654
46895.52,45.7,41.663
46896.55,46.73,41.674
46897.51,47.69,41.685
46901.52,51.7,41.725
46902.5,52.68,41.732
46903.55,53.74,41.742
46904.52,54.7,41.751
46908.49,58.67,41.782
46909.54,59.72,41.79
46912.5,62.68,41.805
46913.49,63.67,41.819
46918.5,68.69,41.847
46919.48,69.67,41.847
46920.5,70.68,41.857
46923.5,73.68,41.866
46924.48,74.67,41.872
46925.49,75.68,41.876
46926.5,76.68,41.878
46929.49,79.67,41.885
46930.48,80.67,41.887
46931.53,81.71,41.886
46935.53,85.72,41.888
46936.47,86.65,41.889
46937.48,87.67,41.887
46939.49,89.68,41.889
46943.47,93.66,41.876
46945.47,95.65,41.869
46948.48,98.67,41.855
47194.63,344.81,40.578
47195.64,345.83,40.573
47198.6,348.78,40.563
47205.59,355.77,40.529
47211.61,361.8,40.503
47218.55,368.74,40.476
47221.54,371.72,40.461
47227.57,377.75,40.434
47231.54,381.73,40.417
47236.53,386.72,40.392
47240.56,390.74,40.37
47243.6,393.79,40.36
47245.55,395.73,40.35
47249.51,399.69,40.337
47251.52,401.71,40.327
47258.55,408.73,40.294
47265.5,415.69,40.261
47268.52,418.7,40.246

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
